Neutral and charged excitations in carbon fullerenes from first-principles many-body theories

We investigate the accuracy of first-principles many-body theories at the nanoscale by comparing the low energy excitations of the carbon fullerenes C_20, C_24, C_50, C_60, C_70, and C_80 with experiment. Properties are calculated via the GW-Bethe-Salpeter Equation (GW-BSE) and diffusion Quantum Monte Carlo (QMC) methods. We critically compare these theories and assess their accuracy against available photoabsorption and photoelectron spectroscopy data. The first ionization potentials are consistently well reproduced and are similar for all the fullerenes and methods studied. The electron affinities and first triplet excitation energies show substantial method and geometry dependence. These results establish the validity of many-body theories as viable alternative to density-functional theory in describing electronic properties of confined carbon nanostructures. We find a correlation between energy gap and stability of fullerenes. We also find that the electron affinity of fullerenes is very high and size-independent, which explains their tendency to form compounds with electron-donor cations.

==> suppl_coordinates.txt <==
=====================================================================

Cartesian coordinates of atoms follow. Distances in units of Bohr radius

=====================================================================

C_20, I_h

  -3.856368159   0.000007285   0.986034134
  -3.128829439  -2.130422427  -0.506468214
  -3.128831692   2.130429154  -0.506474669
  -2.161276327   0.000010719   3.346279506
  -2.182344253  -1.329103664  -3.033868641
  -2.182342667   1.329094774  -3.033873721
  -1.110968763  -3.445892995   0.799292674
  -1.110967024   3.445899221   0.799281390
  -0.514464500  -2.129899036   3.127865468
  -0.514464995   2.129916414   3.127861481
   0.514464995  -2.129916414  -3.127861481
   0.514464500   2.129899036  -3.127865468
   1.110967025  -3.445899221  -0.799281390
   1.110968763   3.445892995  -0.799292674
   2.182342667  -1.329094775   3.033873721
   2.182344253   1.329103664   3.033868642
   2.161276327  -0.000010719  -3.346279506
   3.128831692  -2.130429154   0.506474669
   3.128829439   2.130422427   0.506468214
   3.856368158  -0.000007285  -0.986034134

---------------------------------------------------------------------

C_24, D_6

  8.88065  8.95912  12.7209 
  13.0738  7.77812  12.7209 
  16.1932  10.819  12.7209 
  15.1194  15.0409  12.7209 
  10.9262  16.2219  12.7209 
  7.80684  13.181  12.7209 
  8.88065  15.0409  11.2791 
  7.80684  10.819  11.2791 
  10.9262  7.77812  11.2791 
  15.1194  8.95912  11.2791 
  16.1932  13.181  11.2791 
  13.0738  16.2219 11.2791 
  10.0558  10.1337  15.0968 
  12.6442  9.38314  15.0968 
  14.5884  11.2494  15.0968 
  13.9442  13.8663  15.0968 
  11.3558  14.6169  15.0968 
  9.41165  12.7506  15.0968 
  10.0558  13.8663  8.90317 
  9.41165  11.2494  8.90317 
  11.3558  9.38314  8.90317 
  13.9442  10.1337  8.90317 
  14.5884  12.7506  8.90317 
  12.6442  14.6169  8.90317

---------------------------------------------------------------------

C_50, d_5h

   2.159068019  -0.000000009   5.074752992
   0.533910072   2.236935192   5.075493475
  -2.095871195   1.382540680   5.077167728
  -2.095871205  -1.382540677   5.077167729
   0.533910079  -2.236935184   5.075493480
   2.159068019  -0.000000009  -5.074752992
   0.533910072   2.236935192  -5.075493475
  -2.095871194   1.382540681  -5.077167727
  -2.095871204  -1.382540677  -5.077167728
   0.533910079  -2.236935184  -5.075493479
   4.458880918  -0.000000002   3.784850054
   1.244982779   4.423809204   3.785120068
  -3.955287826   2.734308765   3.785762322
  -3.955287831  -2.734308758   3.785762324
   1.244982774  -4.423809197   3.785120066
   4.458880919  -0.000000002  -3.784850054
   1.244982779   4.423809204  -3.785120068
  -3.955287826   2.734308765  -3.785762322
  -3.955287831  -2.734308758  -3.785762324
   1.244982774  -4.423809198  -3.785120066
   5.185182850   2.252260636   2.340817635
  -0.672413939   5.810916077   2.340766611
  -5.866198149   1.339103306   2.341066060
  -3.218984648  -4.982885859   2.341110542
   3.611084777  -4.418623804   2.340680795
   5.185182850   2.252260636  -2.340817635
  -0.672413938   5.810916077  -2.340766611
  -5.866198148   1.339103306  -2.341066060
  -3.218984648  -4.982885858  -2.341110542
   3.611084777  -4.418623804  -2.340680795
   5.185182852  -2.252260628  -2.340817641
   3.611084781   4.418623805  -2.340680797
  -3.218984644   4.982885856  -2.341110557
  -5.866198132  -1.339103316  -2.341066070
  -0.672413926  -5.810916083  -2.340766619
   5.185182852  -2.252260628   2.340817641
   3.611084781   4.418623805   2.340680797
  -3.218984644   4.982885857   2.341110557
  -5.866198132  -1.339103316   2.341066069
  -0.672413927  -5.810916082   2.340766618
   6.177255033   1.388935102   0.000000000
   0.455166299   6.487907420   0.000000000
  -6.160812773   2.620221508   0.000000000
  -4.528173330  -4.867307730   0.000000000
   3.096746359  -5.629099814   0.000000000
   6.177255029  -1.388935087   0.000000000
   3.096746331   5.629099811   0.000000000
  -4.528173314   4.867307695   0.000000000
  -6.160812750  -2.620221513   0.000000000
   0.455166298  -6.487907399   0.000000000

---------------------------------------------------------------------

C_60, I_h

   6.560217   1.317709   0.000000
   5.716322   2.686503  -2.213027
   6.560217  -1.317709   0.000000
   4.900061   1.363055  -4.347290
   2.686504   2.213028  -5.716321
   4.347291   4.900060  -1.363055
   2.213028   5.716322  -2.686502
   1.363056   4.347291  -4.900059
   4.900059  -1.363055   4.347290
   4.900059   1.363055   4.347290
   5.716321  -2.686503   2.213027
   5.716321   2.686503   2.213027
   4.347291   4.900060   1.363055
   2.686501   2.213028   5.716321
   1.363054   4.347291   4.900059
   2.213027   5.716322   2.686502
   2.213027  -5.716322   2.686502
   1.363054  -4.347291   4.900059
   4.347291  -4.900060   1.363055
   2.686501  -2.213028   5.716321
   1.317707   0.000000   6.560216
  -1.363056  -4.347291   4.900059
  -2.686504  -2.213028   5.716321
  -1.317711   0.000000   6.560216
   2.213028  -5.716322  -2.686502
   0.000000  -6.560218  -1.317709
   4.347291  -4.900060  -1.363055
   0.000000  -6.560218   1.317709
  -2.213028  -5.716322   2.686502
  -2.213027  -5.716322  -2.686502
  -4.347291  -4.900060  -1.363055
  -4.347291  -4.900060   1.363055
   4.900061  -1.363055  -4.347290
   2.686504  -2.213028  -5.716321
   5.716322  -2.686503  -2.213027
   1.363056  -4.347291  -4.900059
  -1.363054  -4.347291  -4.900059
   1.317711   0.000000  -6.560216
  -1.317707   0.000000  -6.560216
  -2.686501  -2.213028  -5.716321
  -6.560217  -1.317709   0.000000
  -5.716321  -2.686503  -2.213027
  -4.900059  -1.363055  -4.347290
  -6.560217   1.317709   0.000000
  -4.900061   1.363055   4.347290
  -4.900061  -1.363055   4.347290
  -5.716322  -2.686503   2.213027
  -5.716322   2.686503   2.213027
  -2.213028   5.716322   2.686502
  -1.363056   4.347291   4.900059
  -2.686504   2.213028   5.716321
  -4.347291   4.900060   1.363055
  -2.213027   5.716322  -2.686502
   0.000000   6.560218  -1.317709
   0.000000   6.560218   1.317709
  -4.347291   4.900060  -1.363055
  -4.900059   1.363055  -4.347290
  -2.686501   2.213028  -5.716321
  -1.363054   4.347291  -4.900059
  -5.716321   2.686503  -2.213027

---------------------------------------------------------------------

C_70, D_5h

  20.283137685  10.008528307  13.326421704
  20.283314543  11.605953486  11.125530627
  22.616775036  13.030178934  11.121518539
  22.616188371  15.535051616  10.307583540
  20.283340018  16.689445575   9.472301813
  20.283137711  10.008528144  18.673578063
  22.616419615  10.443766507  17.317089479
  22.616419621  10.443766593  14.682910225
  24.087154777  12.301349717  13.312659130
  24.087154796  12.301349556  18.687340621
  25.498745402  14.111347564  17.371962809
  25.498745398  14.111347635  14.628037059
  20.283314567  11.605953332  20.874469126
  22.616775059  13.030178742  20.878481237
  20.283340007  16.689445327  22.527698118
  22.616188350  15.535051391  21.692416402
  25.498836439  18.334527204  16.000000073
  25.498473774  16.721299154  18.219937010
  24.087078876  17.413163990  20.348360564
  24.086711184  20.571582652  16.000000139
  22.616117520  19.721144554  11.667639258
  24.087078862  17.413164175  11.651639536
  25.498473765  16.721299252  13.780063015
  22.615767010  21.268886516  13.799072794
  20.283340726  19.275828216  10.313089702
  20.281859878  22.417521226  14.639961921
  20.281859863  22.417521235  17.360038523
  22.616117546  19.721144400  20.332360913
  20.283340747  19.275828005  21.686910429
  22.615767025  21.268886489  18.200927495
  18.000000001   9.409079323  14.611764157
  18.000000000  12.641294749  10.155075566
  18.000000000  15.281210881   9.296368178
  18.000000001   9.409079128  17.388235702
  18.000000000  12.641294575  21.844924168
  18.000000000  15.281210671  22.703631609
  18.000000000  22.147575608  13.245294728
  17.999999999  20.516700321  10.999465236
  18.000000000  22.147575644  18.754705837
  17.999999999  20.516700126  21.000535098
  15.716862315  10.008528306  13.326421705
  15.716685457  11.605953485  11.125530627
  13.383224963  13.030178933  11.121518539
  13.383811627  15.535051616  10.307583539
  15.716659982  16.689445574   9.472301813
  15.716862290  10.008528144  18.673578062
  13.383580386  10.443766507  17.317089480
  13.383580380  10.443766593  14.682910225
  11.912845224  12.301349717  13.312659127
  11.912845206  12.301349557  18.687340624
  10.501254598  14.111347566  17.371962807
  10.501254602  14.111347636  14.628037060
  15.716685433  11.605953331  20.874469125
  13.383224941  13.030178741  20.878481237
  15.716659993  16.689445326  22.527698118
  13.383811649  15.535051391  21.692416403
  10.501163560  18.334527202  16.000000073
  10.501526227  16.721299154  18.219937012
  11.912921123  17.413163988  20.348360563
  11.913288817  20.571582653  16.000000138
  13.383882481  19.721144554  11.667639258
  11.912921136  17.413164172  11.651639537
  10.501526236  16.721299252  13.780063013
  13.384232989  21.268886515  13.799072795
  15.716659274  19.275828216  10.313089701
  15.718140122  22.417521226  14.639961921
  15.718140136  22.417521235  17.360038523
  13.383882454  19.721144401  20.332360912
  15.716659253  19.275828004  21.686910429
  13.384232974  21.268886487  18.200927494

---------------------------------------------------------------------

C_80, I_h

  21.455531202  19.254079127  21.624529784
  21.454839531  16.696621334  22.459923841
  23.813250105  15.549576240  21.660998947
  23.813657090  13.054218615  20.856432258
  21.454705148  11.656973442  20.832528960
  21.454712136  22.358576729  17.333781092
  23.814481792  21.246612809  18.178552041
  23.814413193  19.709275912  20.302820117
  25.305751599  17.419228732  20.339552366
  25.306755583  20.566836890  15.991627758
  26.738963607  18.332994030  15.995521183
  26.738540869  16.725069230  18.216856530
  21.454341186  22.353513127  14.643518416
  23.814074000  21.238881857  13.802570005
  21.454713318  19.233603010  10.363965043
  23.813503329  19.694030823  11.683925065
  26.737883984  14.111195761  14.631662375
  26.738346645  16.717386266  13.779747117
  25.305452317  17.403963432  11.654723794
  25.305052186  12.302084143  13.321859204
  23.814028807  10.475879465  17.320485902
  25.305507216  12.311427324  18.690149299
  26.738099320  14.115958710  17.373852838
  23.813993026  10.471407411  14.698302811
  21.455203958  10.071747365  18.658513269
  21.455065607  10.062128040  13.362161584
  21.454235747  11.638920218  11.182224751
  23.813031277  15.529138990  10.339793933
  21.454358779  16.673120119   9.537487120
  23.812997636  13.036635892  11.152829207
  16.839072612  19.332281452  21.774412659
  16.838845550  16.723561799  22.627305034
  19.162179012  20.480006357  20.937324499
  19.161317291  15.301474981  22.629730465
  19.161476440  12.689553678  21.785747273
  16.838562960  11.538378279  20.953040830
  16.838378848  22.524506389  17.361008284
  19.161589707  22.088156612  18.713069719
  19.161181512  22.078144480  13.265327088
  16.838246890  22.519579799  14.616083483
  19.161434223  20.461625906  11.046955519
  16.838521232  19.310450922  10.214249462
  19.161617783   9.475496124  14.638988609
  19.161750111   9.480423360  17.383912916
  16.838816735   9.921858834  18.734669289
  16.838407984   9.911847274  13.286926689
  19.160925097  12.667722715  10.225583429
  16.837817879  11.519997740  11.062672280
  16.838679579  16.698529224   9.370265967
  19.161150647  15.276442025   9.372691462
   9.262117101  17.888812403  17.368337261
   9.261899289  17.884046836  14.626142210
  10.694941750  19.697914764  18.678134565
  10.694488077  19.688573590  13.309849026
  12.186340320  18.945791546  11.143567451
   9.261458446  15.274933364  13.783134847
  10.694241793  14.580775979  11.660448748
  12.186747446  16.450421112  10.338996600
  12.186965880  16.470855765  21.660203875
  10.694543001  14.596040752  20.345270178
  12.187000105  18.963374569  20.847162995
   9.261651724  15.282616054  18.220251711
   9.261036665  13.667003146  16.004476184
  12.186494341  12.305977215  20.316074560
  12.185924835  10.761118703  18.197421373
  10.693237030  11.433171558  16.008368170
  14.545761850  20.361080818  20.817772098
  14.545637322  15.326885373  22.462508907
  14.545283617  12.766400099  21.636029545
  14.544932506  21.937874261  18.637832815
  12.185968687  21.524121398  14.679503017
  14.544792973  21.928255782  13.341485469
  12.186004586  21.528593979  17.301701133
  14.545291051  20.343028202  11.167467069
  14.545285376   9.641428043  14.666214287
  14.545655956   9.646491448  17.356478930
  14.544467145  12.745924729  10.375468910
  12.185584725  12.290733034  11.697173203
  12.185516351  10.753387592  13.821449965
  14.545157766  15.303384884  9.540073339

---------------------------------------------------------------------

C_80, D5d

  10.448243765  18.007623885  19.408075007
  10.334749469  18.012273674  16.708799431
  11.092354384  15.687594803  20.646534269
  11.097876660  20.310333333  20.637601238
  11.893573902  13.581320085  16.533043648
  11.048510263  15.823983364  15.287584601
  11.799814768  13.520562858  19.238664574
  13.775869848  12.101845299  15.306771657
  11.854993264  22.462162005  16.490275963
  11.026193056  20.223194355  15.265354949
  11.798695159  22.500460748  19.218662205
  13.731559917  23.941338298  15.268479695
  13.350009477  17.990558675  24.111970263
  12.541911531  15.688224645  22.979433116
  12.531530956  20.310512885  22.980137760
  15.710727621  17.986245708  25.425075076
  14.194164205  15.280149199  11.826071372
  12.187121745  16.660933863  12.952383808
  14.920257316  12.927120499  13.002109242
  16.101913305  16.661360241  10.540303017
  14.171765154  20.782913796  11.790335099
  12.177839977  19.382249698  12.947627005
  14.888335414  23.110516199  12.950149189
  16.100495394  19.382045157  10.529758849
  15.684210617  10.827254986  19.458279036
  13.693493512  12.156563743  20.684774679
  15.658166510  10.722930474  16.752980239
  18.077532277  10.718841059  20.705002633
  15.656526368  25.170453931  19.412613667
  13.665463301  23.841730807  20.639257016
  15.619898972  25.279825821  16.714325899
  18.060587415  25.276261098  20.652397364
  16.586490372  13.536533459  24.168647140
  14.124075505  13.498433492  22.990929861
  17.310541773  15.776141661  25.457156895
  18.520604584  12.057133874  23.042024132
  16.565234290  22.417477245  24.113873491
  14.106333715  22.477629215  22.980776534
  17.300012448  20.175095808  25.426963661
  18.506516040  23.897652311  22.984305293
  19.434766685  13.582522902  11.886126321
  17.493484169  12.102347492  13.015695150
  18.699988157  15.824904307  10.573036496
  21.893666908  13.522370604  13.019222863
  19.413510150  22.463466472  11.831352735
  17.479395790  23.942866165  12.957976040
  18.689458772  20.223858223  10.542843438
  21.875925340  22.501566817  13.009069978
  20.343474673  10.829546149  16.587386201
  17.939413075  10.723739220  15.347602627
  20.380101590  10.720174026  19.285674590
  22.334537380  12.158268803  15.360743066
  20.315790441  25.172745004  16.541720884
  17.922467941  25.281158587  15.294997250
  20.341834048  25.277069531  19.247019971
  22.306506946  23.843436725  15.315225042
  21.828235095  15.217085992  24.209665284
  19.899505291  16.617954734  25.470241520
  21.111665214  12.889483559  23.049850909
  23.822160064  16.617750331  23.052372849
  21.805836305  20.719850936  24.173928853
  19.898087003  19.338639666  25.459697310
  21.079743350  23.072879617  22.997890920
  23.812878295  19.339066178  23.047616226
  22.649991749  18.009441770  11.888029637
  20.289272408  18.013754245  10.574924792
  23.468469549  15.689486814  13.019861620
  23.458088718  20.311775589  13.020566432
  24.145007281  13.537838023  19.509724093
  22.268440443  12.058661601  20.731520397
  24.201305487  13.499539238  16.781337586
  24.973807135  15.776805329  20.734644899
  24.106426763  22.418679752  19.466956023
  22.224130218  23.898155014  20.693228516
  24.200186024  22.479437227  16.761335509
  24.951489642  20.176016661  20.712415194
  25.551756748  17.992375814  16.591924564
  24.902123985  15.689666786  15.362398991
  24.907646478  20.312405404  15.353465758
  25.665250441  17.987726436  19.291200895

=====================================================================
End of file
=====================================================================


